Exact Rate-Distortion in Autoencoders via Echo Noise

Compression is at the heart of effective representation learning. However, lossy compression is typically achieved through simple parametric models like Gaussian noise to preserve analytic tractability, and the limitations this imposes on learning are largely unexplored. Further, the Gaussian prior assumptions in models such as variational autoencoders (VAEs) provide only an upper bound on the compression rate in general. We introduce a new noise channel, \emph{Echo noise}, that admits a simple, exact expression for mutual information for arbitrary input distributions. The noise is constructed in a data-driven fashion that does not require restrictive distributional assumptions. With its complex encoding mechanism and exact rate regularization, Echo leads to improved bounds on log-likelihood and dominates $\beta$-VAEs across the achievable range of rate-distortion trade-offs. Further, we show that Echo noise can outperform flow-based methods without the need to train additional distributional transformations.

==> figs/rd_plots/show_all_FashionMNIST_.csv <==
,Distortion,Rate,Test Distortion,Test ELBO,Test Rate,Train ELBO
echo_nomc__32_1.0,215.15244369506837,16.61824945449829,218.33596054077148,-234.80432270050048,16.468362159729004,-231.77069314956665
echo_nomc__32_3,227.5394155629476,10.418522353172301,229.68586975097656,-240.08680690765382,10.400937156677246,-237.9579379161199
echo_nomc__32_0.2,205.0594501241048,36.75918831507365,208.54097732543946,-245.217276763916,36.67629943847656,-241.81863843917847
echo_nomc__32_0.6,210.82180213928223,21.516829509735107,214.10558670043946,-235.3965228843689,21.290936183929443,-232.33863164901734
echo_nomc__32_0.07512_12,203.5241533203125,52.39260343170166,207.11116943359374,-259.815682220459,52.70451278686524,-255.91675675201418
echo_nomc__32_0.12512_12,203.82404357910156,44.776782836914066,207.28280990600587,-252.27028987884523,44.98747997283935,-248.60082641601562
echo_nomc__32_0.8,212.87677113850913,18.789986934661865,215.9435643005371,-234.84493417739867,18.901369876861573,-231.666758073171
echo_nomc__32_0.4,208.15640909830728,26.588922249476116,211.3130969238281,-238.20905265808105,26.89595573425293,-234.7453313477834
echo_nomc__32_1.25,217.58037414550782,14.9193177318573,220.59860748291015,-235.5603871154785,14.961779632568359,-232.4996918773651
echo_nomc__32_0.1,384.3747575887044,5.697622299194336,385.0563391113281,-390.75396141052244,5.697622299194336,-390.07237988789876
echo_nomc__32_0.15,203.87403872172038,42.280863780975345,207.13833114624023,-249.8602601623535,42.72192901611328,-246.15490250269573
echo_nomc__32_0.112_12,202.65044259643554,50.96223783874512,206.44796478271485,-257.37474811553955,50.926783332824705,-253.61268043518066
echo_nomc__32_0.3,206.7369511159261,30.357267239888508,210.26811386108398,-240.27122047424317,30.00310661315918,-237.0942183558146
echo_nomc__32_2,221.67605517069498,12.691615436871846,223.93045883178712,-236.64436072349548,12.713901891708375,-234.36767060756682
echo_nomc__32_0.25,205.90853457132974,33.01142796516419,209.3688851928711,-242.2008604812622,32.831975288391114,-238.91996253649393
echo_nomc__32_6,238.763876953125,7.937815317312876,241.12967346191405,-249.03509330272672,7.905419840812683,-246.70169227043786
echo_nomc__32_4,231.6069474283854,9.29496684551239,233.80834243774413,-243.14635450363158,9.338012065887451,-240.9019142738978
echo_nomc__32_0.5,209.73572329203287,23.51595716794332,213.0907781982422,-236.6763902282715,23.585612030029296,-233.2516804599762
echo_nomc__32_1.5,219.9314500427246,13.630406136512756,222.55097793579102,-236.11097497940065,13.55999704360962,-233.56185617923737
infovae_bw001_32_1.5,221.27410853068034,12.064594775835673,227.41732681274414,-238.50881625175475,11.091489439010621,-233.338703306516
infovae_bw001_32_0.5,210.32181419372557,22.957032512029013,214.70508285522462,-238.49703388214112,23.791951026916504,-233.27884670575457
infovae_bw001_32_0.7,212.8879144032796,19.310018860499063,216.821024017334,-236.08091484069826,19.25989082336426,-232.19793326377868
infovae_bw001_32_0.3,207.21195493062336,30.959068374633787,212.46010269165038,-242.48878517150877,30.0286824798584,-238.17102330525717
infovae_bw001_32_3,229.75397974650065,8.398737456003825,234.74323471069337,-242.96831032276154,8.225075612068176,-238.15271720250448
infovae_bw001_32_6,244.27729639689127,5.244916241963704,247.35107467651366,-252.4533391046524,5.102264428138733,-249.52221263885497
infovae_bw001_32_0.4,209.3436313120524,25.74056534131368,213.94289581298827,-239.00495416641235,25.06205835342407,-235.08419665336606
infovae_bw001_32_0.8,214.3992859395345,17.569293122291565,219.2882873535156,-235.72749439239502,16.439207038879395,-231.96857906182606
infovae_bw001_32_4,236.12729283650717,6.935504226684571,239.04637985229493,-245.60749242305758,6.561112570762634,-243.06279706319174
infovae_bw001_32_0.6,212.10110900878905,20.53982529004415,216.0102569580078,-237.48766347885132,21.477406520843505,-232.6409342988332
infovae_bw001_32_0.25,206.55104871114096,34.608793643315636,211.77288391113282,-246.187865524292,34.41498161315918,-241.1598423544566
infovae_bw001_32_0.2,205.26859786987305,38.334264017740885,209.7208108520508,-248.31715175628662,38.59634090423584,-243.60286188761393
infovae_bw001_32_0.15,203.85842257181804,45.57572651545207,208.45831832885742,-253.32465824127198,44.86633991241455,-249.4341490872701
infovae_bw001_32_1.25,218.40686195373536,13.779573458035786,222.46120162963868,-236.61216033935548,14.150958709716797,-232.18643541177116
infovae_bw001_32_2,223.99965726216635,10.894629378318786,228.8859114074707,-239.0270998573303,10.14118844985962,-234.89428664048515
infovae_bw001_32_1.0,216.3942558288574,15.667918349901836,220.5653338623047,-236.3451208782196,15.779787015914916,-232.06217417875925
vae_redo32_32_0.2,206.08999364217124,36.685776952107744,210.94883255004882,-249.37840129852293,38.42956874847412,-242.77577059427898
vae_redo32_32_0.15,204.64406168619792,43.76322431564331,208.63635513305664,-253.0943166732788,44.457961540222165,-248.40728600184121
vae_redo32_32_3,230.7847698720296,8.24960522333781,233.64446151733398,-241.9548285293579,8.310367012023926,-239.0343750953674
vae_redo32_32_1.25,219.48601707458496,13.232632519404094,222.46081008911133,-236.3240456008911,13.863235511779784,-232.71864959398906
vae_redo32_32_0.4,209.8509388224284,24.808113244374592,214.88988342285157,-240.90475376129152,26.01487033843994,-234.65905206680299
vae_redo32_32_0.8,214.8915350341797,17.603490173021953,219.92703689575194,-236.74924470901487,16.82220781326294,-232.49502520720165
vae_redo32_32_0.6,212.23710891723633,21.164696429570515,215.96837753295898,-237.3626797103882,21.3943021774292,-233.40180534680684
vae_redo32_32_0.25,206.9440385945638,33.129435749053954,211.12654739379883,-244.03945711135864,32.91290971755981,-240.07347434361776
vae_redo32_32_0.3,208.15880922953286,29.30307799021403,213.29025482177735,-242.91501569747925,29.624760875701906,-237.4618872197469
vae_nonorm_32_1.0,217.44304219563801,14.952384470303853,221.8724102783203,-236.58028169631956,14.707871417999268,-232.39542666594187
vae_redo32_32_2,224.6955766805013,10.504463721911112,227.8582228088379,-238.58273235321045,10.724509544372559,-235.2000404024124
vae_redo32_32_0.1,203.11016690572103,53.64778385162354,207.985860748291,-260.8009104156494,52.8150496673584,-256.7579507573446
vae_redo32_32_1.5,221.05443204243977,12.237545677820842,224.58518936157228,-236.89653533935547,12.311345977783203,-233.2919777202606
vae_redo32_32_0.5,211.39418139139812,22.030524152119956,215.9996823120117,-238.66758342742918,22.66790111541748,-233.4247055435181
vae_redo32_32_6,244.64285382588704,5.316074054241181,246.64391403198243,-252.1960581254959,5.552144093513489,-249.95892788012821
vae_redo32_32_0.7,213.47466761271158,18.944874884287515,217.30368103027342,-237.13007804870603,19.826397018432615,-232.4195424969991
vae_redo32_32_4,235.96972625732423,6.875339124202728,238.57786544799805,-245.6710397863388,7.093174338340759,-242.84506538152695
iaf_vamp_final_0.2512_12,205.12714901733398,34.16849119949341,209.13148345947266,-243.2050629615784,34.073579502105716,-239.2956402168274
iaf_vamp_final_212_12,222.3010018310547,10.734435920715327,225.94366806030274,-236.64717388153076,10.703505821228028,-233.03543775177002
iaf_vamp_final_0.3512_12,206.9111801147461,28.77482285190525,211.0067868041992,-239.5873137055151,28.5805269013159,-235.68600296665133
iaf_vamp_final_0.312_12,205.85534213256835,31.217548930564895,210.04829223632814,-241.41607071150096,31.367778475172816,-237.07289106313326
iaf_vamp_final_412_12,233.5317373046875,7.116626487731935,236.34916091918944,-243.4365137863159,7.087352867126462,-240.64836379241945
iaf_vamp_final_0.512_12,208.96871014404297,23.627452375411988,213.34768814086914,-236.740050778389,23.392362637519838,-232.59616251945496
iaf_vamp_final_0.8512_12,213.0917146911621,17.487444911956786,217.45599670410155,-234.64557617187498,17.189579467773438,-230.5791596031189
iaf_vamp_final_1.512_12,218.6320773925781,12.696978813171388,222.3792025756836,-235.32699089050294,12.947788314819338,-231.3290562057495
iaf_vamp_final_0.212_12,204.12367239379884,38.95724912595749,208.00914993286133,-247.09237697124482,39.083227038383484,-243.08092151975632
iaf_vamp_final_612_12,241.36543133544922,5.578946495056158,244.147713470459,-249.66328022003174,5.5155667495727485,-246.94437783050537
iaf_vamp_final_0.712_12,211.47398989868165,19.6340458278656,215.57620147705077,-234.93168877601624,19.355487298965457,-231.10803572654726
iaf_vamp_final_312_12,227.99066787719727,8.599687522888182,231.7520167541504,-240.1859386062622,8.433921852111816,-236.59035540008546
iaf_vamp_final_1.012_12,214.39231521606445,16.083684356689453,218.26032318115233,-234.36310300827026,16.102779827117917,-230.4759995727539
iaf_vamp_final_0.1512_12,202.86130923461914,45.23431085014343,206.85203018188477,-251.44495579719546,44.592925615310676,-248.09562008476257
iaf_vamp_final_0.17512_12,203.40231161499023,41.84087071228027,207.4150862121582,-249.17776627540587,41.762680063247686,-245.2431823272705
iaf_vamp_final_0.412_12,207.5447028503418,26.858940186426274,211.73027893066407,-238.65335202055985,26.92307308989577,-234.40364303676807
iaf_vamp_final_0.112_12,201.38900128173827,55.64157568359375,205.65769622802733,-261.3690666389465,55.71137041091919,-257.03057696533205
maf_iaf_32_nonorm_6,242.2922915395101,5.488993600209554,244.80525741577148,-250.2430312347412,5.437773818969724,-247.78128513971967
maf_iaf_32_nonorm_0.25,205.61801699320475,33.72740077654521,209.39582946777344,-243.47784499168398,34.08201552391053,-239.34541776974996
maf_iaf_32_nonorm_0.5,209.51349650065103,23.265274149576825,213.6275668334961,-236.7426777839661,23.115110950469973,-232.77877065022784
maf_iaf_32_nonorm_1.5,219.08929916381837,12.636652857462565,222.5994073486328,-235.25053161621094,12.651124267578126,-231.72595202128093
maf_iaf_32_nonorm_4,233.23929773966472,7.211356163024902,234.6372755432129,-242.14332958221436,7.506054039001462,-240.45065390268962
maf_iaf_32_nonorm_8,248.5210094197591,4.635004164377847,250.67063247680665,-255.2713300704956,4.600697593688963,-253.15601358413696
maf_iaf_32_nonorm_0.05,200.64351453145346,73.4193904654185,204.62768661499024,-277.88140174865725,73.25371513366699,-274.06290499687196
maf_iaf_32_nonorm_0.1,202.60337046305338,51.730023080905276,206.6407731628418,-258.45402779579166,51.81325463294983,-254.33339354395866
maf_iaf_32_nonorm_2,222.7319961039225,10.616376431783038,225.9632276916504,-236.6222791671753,10.659051475524905,-233.34837253570555
maf_iaf_32_nonorm_0.3,206.38145296732586,30.98047649224599,210.2844026184082,-241.27435567855835,30.98995306015015,-237.36192945957185
maf_iaf_32_nonorm_1.25,217.0908189646403,13.947294871012371,220.6674362182617,-234.58371141433716,13.916275196075436,-231.03811383565267
maf_iaf_32_nonorm_0.15,203.48316014607747,44.22371627595431,207.44178268432617,-251.73571072138148,44.2939280370553,-247.70687642203177
maf_iaf_32_nonorm_0.4,208.0413377380371,26.23127204577128,212.1651156616211,-238.23263965606688,26.0675239944458,-234.27260978380838
maf_iaf_32_nonorm_0.8,213.14610549926758,17.81770600318909,216.7615995788574,-234.7719878387451,18.010388259887698,-230.96381150245668
maf_iaf_32_nonorm_1.0,214.7238267771403,15.990396982828777,218.4814714050293,-234.6497661781311,16.168294773101803,-230.71422375996906
maf_iaf_32_check_1.0,214.63566637674967,16.189182926813764,218.2257357788086,-234.31539247512816,16.089656696319576,-230.82484930356344
maf_iaf_32_nonorm_0.2,204.66119354248048,37.90089438199997,208.50861572265626,-246.85580725669863,38.34719153404236,-242.56208792448044
maf_iaf_32_nonorm_3,228.72247111002605,8.44804360071818,231.78300430297853,-240.08956047058106,8.306556167602537,-237.17051471074421

